Example-Based Automatic Migration of Continuous Integration Systems

Continuous Integration (CI) is a widely adopted practice for faster code change integration and testing. Developers often migrate between CI systems in pursuit of features like matrix building or better logging. However, this migration is effort intensive and error-prone owing to limited knowledge of the new CI system and its syntax. Moreover, these migrations require multiple iterations and significant time to achieve stability in the new CI system, and there is insufficient support for the automatic migration of CI configurations. To mitigate this, we propose a novel approach for CI system's automatic migration: CIMig. Our approach utilizes Example-Based mining, where it extracts translation rules and configuration patterns from existing migration examples, and employs them to reproduce this migration in new contexts. To empirically validate and evaluate our approach, we apply it to the migration between Travis CI and GitHub Actions. We gathered learnings from 1001 projects, and then applied them to migrate an evaluation set of 251 projects. This helped us perform a qualitative and quantitative evaluation of CIMig, and we contextualize our results by comparing them with those of the manual-rule-based GitHub Actions Importer. Furthermore, our tool generated files that were rated favorably by developers and saved them an average of 42.4 minutes over the manual migration of these same projects. Our learning-based approach is also more flexible, as proven by our ability to apply it to migrate GitHub Actions files to Travis, which GitHub Actions Importer can not do. We believe CIMig is the first approach of its kin to migrate CI systems and can be applied to other software configuration system migrations. Our replication package is available at [5].

==> Ressources/Links.txt <==
https://umich-my.sharepoint.com/:f:/g/personal/dhiarzig_umich_edu/ErV1qh2qujdMjC4kj3M7AuIBJ_cVsVKf-QS53x83EeUVIw?e=XtfRr1


Charts: https://umich-my.sharepoint.com/:f:/g/personal/dhiarzig_umich_edu/EnBGgF58U1NNvGjgxVhe-soBFm96H9mASW9jQVs54-HYNg?e=dOWFy2

==> backup.txt <==
\begin{algorithm}[!htbp]
    \begin{algorithmic}
        \caption{Translation, Composition and Re-Composition Algorithm}
        \label{alg:comp_recomp}
        \State Init. $GHA\_AST$ \Comment{the GHA AST we're constructing}
        \Comment{Translation and Composition}
        \Comment{Sim-Based Composition}
        \ForAll{$Travis\_H2\_AST \in  Set\_of\_Travis\_H2\_ASTs$ }
        \State $Init. Matched\_Rules\_List$
        \State $ Matched \gets False$
        \ForAll{$Sim\_based\_Rule \in  Sim\_based\_Trans\_Rules$  }
        \If {$Sim\_based\_Rule.Travis\_AST = Travis\_H2\_AST$}
        \State $ Matched \gets True$
        \State $Matched\_Rules\_List \gets (Matched\_Rules\_List \cup  Sim\_based\_Rule)$
        Break
        \EndIf
        \EndFor
        \If {$Matched$}
        \State $Best\_Rule \gets Best(Matched\_Rules\_List)$
        \State $New\_GHA\_AST \gets Best\_Rule.GHA\_AST$
        \State Insert $New\_GHA\_AST $ Into $GHA\_AST$
        \State $Set\_of\_Travis\_H2\_ASTs \gets (Set\_of\_Travis\_H2\_ASTs \setminus  Sim\_based\_Rule) $
        \EndIf
        \EndFor

        \Comment{Non-Sim-Based Composition}
        \ForAll{$Travis\_H2\_AST \in  Set\_of\_Travis\_H2\_ASTs$ }
        \State $Init. Matched\_Rules\_List$
        \State $ Matched \gets False$
        \ForAll{$Non\_Sim\_based\_Rule \in  Non\_Sim\_based\_Trans\_Rules$  }
        \If {$Non\_Sim\_based\_Rule.Travis\_AST = Travis\_H2\_AST$}
        \ForAll{$ Travis\_TAR \in  Non\_Sim\_based\_Rule.Travis\_TARs$  }
        \If{$ Travis\_TAR \in Travis\_AST$}
        \ForAll{$ GHA\_TAR \in  Non\_Sim\_based\_Rule.GHA\_TARs$  }
        \If{$ GHA\_TAR 50\% \in GHA\_AST$}
        \State  $ Matched \gets True$
        \State $Matched\_Rules\_List \gets (Matched\_Rules\_List \cup  Sim\_based\_Rule) $
        \EndIf
        \EndFor
        \EndIf
        \EndFor
        \EndIf
        \EndFor
        \If {$Matched$}
        \State $Best\_Rule \gets Best(Matched\_Rules\_List)$
        \State $New\_GHA\_AST \gets Best\_Rule.GHA\_AST$
        \State Insert $New\_GHA\_AST $ Into $GHA\_AST$
        \State $Set\_of\_Travis\_H2\_ASTs \gets (Set\_of\_Travis\_H2\_ASTs \setminus  Sim\_based\_Rule) $
        \EndIf
        \EndFor
        \Comment{Recomposition}
        \State 
        \Function{AttemptInFileRecomp}{$GHA Sub AST$,$GHA AST$}
            \State $Node Type \gets GHA Sub AST.Root.Type$
            \State $ Inser Node \gets$ \Call{DFS Based Search}{$GHA AST,Node Type$}
            \If {$ Inser Node \neq NULL$}
                \State$Children of  Inser Node AST  \gets (Children of  Inser Node AST \cup   Children of GHA Sub AST)$
                \State  $Children of GHA AST Root \gets  (Children of GHA AST Root \setminus   GHA Sub AST)$
                \State \Return True
            \Else
                \State \Return False
            \EndIf
        \EndFunction
        \ForAll{$GHA Sub AST \in Children of GHA AST.Root$ }
            \If \Call{AttemptInFileRecomp}{$GHA Sub AST$,$GHA AST$} = False
                \State $Init. Matched Rules List$
                \State $ Matched \gets$ False
                \ForAll{$Comp Rule \in Comp Rules$  }
                    \If {$Comp Rule.GHA AST = GHA Sub AST$} 
                        \State $ Matched \gets$ True
                        \State $Matched Rules List \gets (Matched Rules List \cup  Sim based Rule)$
                    \EndIf
                \EndFor
                \If $Matched = True$
                    \State $Best Rule \gets Best(Matched Rules List)$
                    \State $ New GHA AST \gets $ \Call{Init}{$Best Rule.Parent Type$}
                    \State $ New GHA AST.Children \gets (New GHA Node.Children \cup GHA Sub AST)$
                        \If \Call{AttemptInFileRecomp}{$New GHA AST$,$GHA AST$} = False
                            \State $ Children of GHA AST.Root \gets (Children of GHA AST.Root \cup New GHA AST)$
                        \EndIf
                \EndIf
            \EndIf
        \EndFor

    \end{algorithmic}
\end{algorithm}

